Chunking Tasks for Present-Biased Agents

Everyone puts things off sometimes. How can we combat this tendency to procrastinate? A well-known technique used by instructors is to break up a large project into more manageable chunks. But how should this be done best? Here we study the process of chunking using the graph-theoretic model of present bias introduced by Kleinberg and Oren (2014). We first analyze how to optimally chunk single edges within a task graph, given a limited number of chunks. We show that for edges on the shortest path, the optimal chunking makes initial chunks easy and later chunks progressively harder. For edges not on the shortest path, optimal chunking is significantly more complex, but we provide an efficient algorithm that chunks the edge optimally. We then use our optimal edge-chunking algorithm to optimally chunk task graphs. We show that with a linear number of chunks on each edge, the biased agent's cost can be exponentially lowered, to within a constant factor of the true cheapest path. Finally, we extend our model to the case where a task designer must chunk a graph for multiple types of agents simultaneously. The problem grows significantly more complex with even two types of agents, but we provide optimal graph chunking algorithms for two types. Our work highlights the efficacy of chunking as a means to combat present bias.

==> ec_slides_outline.txt <==
First section: motivation
1. Packing story/Akerlof story
2. Classroom example
3. Automated to-do list chunker

overview slide:
- first, talk about the chunking model
- then, single agents results. start by optimally chunking a single edge, and then use that as a building block to optimally chunk a graph. give a tight bound on how much this reduces the cost ratio

Second section: chunking model
- present basic model
- need to add back edges to highlight that even if the agent wants to abandon their task, they can (also gets rid of the trivial solution)
- other simplifications 

Third section: optimal chunking for a single edge
- Shortest-path edges. go through the example of two chunks maybe, to give a feel for how this works
- main result: theorem 1/corollary 1. give a numerical example of the fraction of work on each chunk
- non-short path edges. talk at a very high level about the issues with these edges, and why it's more complicated. talk about the algorithm that solves this problem at a high level, give a runtime

Fourth section: optimal chunking in tasks graphs
Local/global chunking constraints:
- naive local approach is bad
- dynamic program for shortest path
- works for the global chunking budget as well

Fifth section: optimizing the cost ratio
- present b_min. present theorem that just chunks all edges using b_min.
- this is tight, can use the n-fan to prove it.

Sixth section: two agents
- splitting agents onto separate paths.
  - details are complicated. at a high level, compute the optimal chunking for A_1, then try to make it as bad as possible for A_2
- keeping agents on the same path. can be done greedily
- recurrence for two agents

Conclusion/Key Insights:
- to chunk a single edge, make earlier pieces easier and have them get progressively more difficult
- with a linear number of chunks on each edge, we can get a constant cost ratio.
- things get much more complicated with two agents

two agent stuff can be quicker(?)
